Reed-Solomon Codes over Fields of Characteristic Zero

We study Reed--Solomon codes over arbitrary fields, inspired by several recent papers dealing with Gabidulin codes over fields of characteristic zero. Over the field of rational numbers, we derive bounds on the coefficient growth during encoding and the bit complexity of decoding, which is polynomial in the code length and in the bit width of error and codeword values. The results can be generalized to arbitrary number fields.

==> statalpha2_numSim1000t100n1001000-4000.tikz <==
\definecolor{mycolor1}{rgb}{0,0.447,0.741}%%
\definecolor{mycolor2}{rgb}{0.85,0.325,0.098}%%
\begin{tikzpicture}

\begin{axis}[%%
scale only axis,
xlabel style={font=\color{white!15!black}},
xlabel={$n$},
xmin=0.000000,
xmax=4000.000000,
ylabel style={font=\color{white!15!black}},
ylabel={$\text{average bitsize of } \c$},
ymin=0.000000,
axis background/.style={fill=white},
legend pos = north west,
legend style={legend cell align=left, align=left, draw=white!15!black},
]
\addplot[color=mycolor1, semithick, solid, mark=o, mark options={solid, mycolor1}]
  table[row sep=crcr]{%%
10	19\\
100	276\\
1000	3443\\
2000	7431\\
3000	11676\\
4000	16074\\
};
\addlegendentry{$\alpha_i=i$, Vandermonde, $v_i'=1$}

\addplot[color=mycolor1, semithick, dashed, mark=o, mark options={solid, mycolor1}]
  table[row sep=crcr]{%%
10	19\\
100	137\\
1000	1209\\
2000	2389\\
3000	3666\\
4000	4840\\
};
\addlegendentry{$\alpha_i=i$, Cauchy, $c_id_j=1$}

\addplot[color=mycolor2, semithick, solid, mark=square, mark options={solid, mycolor2}]
  table[row sep=crcr]{%%
10	16\\
100	167\\
1000	1746\\
2000	3698\\
3000	5746\\
4000	7933\\
};
\addlegendentry{Theorem~\ref{thm:l(n)}, Vandermonde, $v_i'=1$}

\addplot[color=mycolor2, semithick, dashed, mark=square, mark options={solid, mycolor2}]
  table[row sep=crcr]{%%
10	18\\
100	124\\
1000	1039\\
2000	2058\\
3000	3053\\
4000	4101\\
};
\addlegendentry{Theorem~\ref{thm:l(n)}, Cauchy, $c_id_j=1$}

\end{axis}
\end{tikzpicture}
